Manifold Rewiring for Unlabeled Imaging

Geometric data analysis relies on graphs that are either given as input or inferred from data. These graphs are often treated as "correct" when solving downstream tasks such as graph signal denoising. But real-world graphs are known to contain missing and spurious links. Similarly, graphs inferred from noisy data will be perturbed. We thus define and study the problem of graph denoising, as opposed to graph signal denoising, and propose an approach based on link-prediction graph neural networks. We focus in particular on neighborhood graphs over point clouds sampled from low-dimensional manifolds, such as those arising in imaging inverse problems and exploratory data analysis. We illustrate our graph denoising framework on regular synthetic graphs and then apply it to single-particle cryo-EM where the measurements are corrupted by very high levels of noise. Due to this degradation, the initial graph is contaminated by noise, leading to missing or spurious edges. We show that our proposed graph denoising algorithm improves the state-of-the-art performance of multi-frequency vector diffusion maps.

==> Images/XP-15/PSNR.csv <==
noisy,MFVDM,WP
-21.0212,0.810676,0.892115


==> Images/XP-15/SNR.csv <==
noisy,MFVDM,WP
-14.8871,0.507774,0.495835


==> Images/XP-15/SSIM.csv <==
noisy,MFVDM,WP
0.0066608,0.12146,0.12529


==> Images/XP-15/fsc.csv <==
x,MFVDM,WP
1,0.999218,0.999263
2,0.999439,0.999373
3,0.998404,0.998215
4,0.996868,0.996882
5,0.989746,0.989377
6,0.963339,0.962712
7,0.931556,0.928966
8,0.904305,0.902224
9,0.873546,0.870508
10,0.848534,0.849062
11,0.812203,0.801071
12,0.80423,0.800056
13,0.762575,0.752614
14,0.731343,0.720726
15,0.721951,0.705403
16,0.684376,0.670896
17,0.649028,0.63468
18,0.62913,0.615647
19,0.612999,0.596546
20,0.611635,0.594131
21,0.535153,0.514601
22,0.485014,0.466314
23,0.470041,0.45482
24,0.42792,0.402456
25,0.413756,0.38576
26,0.388008,0.36869
27,0.376029,0.361781
28,0.325254,0.304844
29,0.28033,0.268139
30,0.287529,0.274652
31,0.269603,0.257253
32,0.250842,0.239764
33,0.258539,0.241083
34,0.264845,0.238926
35,0.23163,0.20973
36,0.230656,0.225135
37,0.223922,0.210612
38,0.188598,0.176018
39,0.194346,0.172477
40,0.201676,0.186225
41,0.186101,0.162632
42,0.185222,0.168516
43,0.167131,0.150752
44,0.135816,0.119854
45,0.135041,0.128327
46,0.138492,0.124844
47,0.123538,0.114192
48,0.117999,0.106905
49,0.0899751,0.0852169
50,0.104714,0.0981511
51,0.0912129,0.0860306
52,0.103546,0.0893801
53,0.0903463,0.0803873
54,0.0986019,0.0867822
55,0.100827,0.086641
56,0.0839823,0.0827064
57,0.0743423,0.0819491
58,0.0720394,0.073572
59,0.0692772,0.0554876
60,0.0665428,0.0679083
61,0.0530453,0.0475295
62,0.0627442,0.0537256
63,0.0524893,0.0456875
64,0.000846308,0.00308523


==> Images/XP-15/fsc_50.csv <==
x,MFVDM,WP
1,0.998543,0.998546
2,0.998681,0.99839
3,0.996086,0.994662
4,0.987351,0.98324
5,0.964899,0.95513
6,0.930579,0.920164
7,0.869641,0.855335
8,0.819338,0.802555
9,0.779577,0.77209
10,0.724887,0.707677
11,0.698779,0.682609
12,0.640136,0.622835
13,0.602029,0.589054
14,0.560871,0.545217
15,0.535704,0.526385
16,0.468364,0.461116
17,0.417341,0.405605
18,0.38378,0.37146
19,0.334804,0.327643
20,0.29971,0.303427
21,0.265409,0.259578
22,0.174406,0.189349
23,0.140981,0.117979
24,0.103856,0.0933114
25,0.0597523,0.0507045


==> Images/XP-15/hist_graph_denoising.csv <==
x,WP
50,0.235625
49,0.129674
48,0.0944104
47,0.0735728
46,0.0541778
45,0.0471251
44,0.0444002
43,0.0343019
42,0.0299741
41,0.024364
40,0.0201965
39,0.0200362
38,0.0163495
37,0.0128232
36,0.0108997
35,0.00721306
34,0.00561017
33,0.00528959
32,0.00304554
31,0.0022441
30,0.00160294
29,0.000801496
28,0.000801496
27,0.000480918
26,0.000480918
25,0.000480918
24,0.000480918
23,0.000320628
22,5.00568e-08
21,0.000160289
20,5.00568e-08
19,0.000160289
18,0.000160339
17,5.00568e-08
16,1.52454e-18
15,4.52825e-36
14,0.000160289
13,5.00568e-08
12,1.52454e-18
11,4.52825e-36
10,1.31172e-60
9,3.70566e-92
8,1.02096e-130
7,2.74327e-176
6,7.18862e-229
5,1.83713e-288
4,0
3,0
2,0
1,0


==> Images/XP-15/hist_nb_remove.csv <==
x,WP
1,162
2,147
3,151
4,165
5,139
6,148
7,139
8,163
9,150
10,136
11,144
12,152
13,128
14,138
15,138
16,164
17,136
18,149
19,169
20,136
21,133
22,159
23,127
24,159
25,135
26,139
27,164
28,153
29,147
30,152
31,133
32,130
33,134
34,134
35,145
36,137
37,130
38,124
39,117
40,146
41,141
42,137
43,129
44,131
45,140
46,134
47,137
48,117
49,131
50,151
51,128
52,154
53,132
54,112
55,137
56,151
57,137
58,134
59,139
60,121
61,115
62,128
63,130
64,119
65,121
66,115
67,122
68,119
69,117
70,122
71,111
72,117
73,101
74,136
75,105
76,116
77,110
78,118
79,97
80,113
81,100
82,121
83,99
84,106
85,108
86,108
87,106
88,109
89,119
90,110
91,116
92,98
93,98
94,109
95,105
96,87
97,98
98,102
99,99
100,101
101,111
102,86
103,97
104,88
105,91
106,116
107,105
108,100
109,85
110,105
111,96
112,106
113,85
114,99
115,89
116,79
117,95
118,105
119,84
120,87
121,89
122,94
123,79
124,78
125,76
126,70
127,91
128,81
129,81
130,90
131,99
132,96
133,70
134,79
135,85
136,74
137,78
138,88
139,86
140,74
141,54
142,73
143,82
144,82
145,66
146,80
147,55
148,65
149,75
150,77
151,62
152,74
153,63
154,66
155,60
156,74
157,77
158,62
159,61
160,63
161,51
162,71
163,59
164,63
165,64
166,57
167,74
168,68
169,66
170,79
171,79
172,61
173,56
174,69
175,41
176,62
177,76
178,58
179,68
180,63
181,51
182,49
183,58
184,66
185,54
186,52
187,54
188,65
189,60
190,63
191,51
192,36
193,54
194,49
195,62
196,58
197,45
198,57
199,51
200,43
201,60
202,41
203,50
204,47
205,52
206,59
207,64
208,53
209,52
210,52
211,47
212,48
213,43
214,49
215,39
216,55
217,51
218,42
219,52
220,51
221,45
222,47
223,47
224,40
225,47
226,51
227,26
228,45
229,39
230,40
231,53
232,31
233,39
234,43
235,42
236,30
237,47
238,34
239,29
240,29
241,37
242,41
243,22
244,37
245,34
246,36
247,32
248,42
249,29
250,28
251,32
252,42
253,28
254,32
255,24
256,28
257,26
258,41
259,21
260,25
261,31
262,32
263,34
264,24
265,24
266,26
267,30
268,32
269,27
270,29
271,26
272,23
273,21
274,33
275,31
276,34
277,28
278,26
279,23
280,25
281,37
282,37
283,29
284,16
285,22
286,23
287,26
288,26
289,29
290,20
291,23
292,18
293,21
294,34
295,22
296,34
297,23
298,19
299,32
300,10
301,33
302,21
303,24
304,22
305,22
306,22
307,25
308,19
309,14
310,27
311,24
312,26
313,29
314,17
315,21
316,24
317,21
318,14
319,16
320,14
321,23
322,15
323,21
324,23
325,19
326,25
327,14
328,12
329,15
330,17
331,18
332,17
333,20
334,12
335,22
336,20
337,25
338,18
339,18
340,25
341,23
342,18
343,15
344,18
345,14
346,23
347,18
348,18
349,20
350,14
351,16
352,15
353,19
354,14
355,9
356,13
357,12
358,13
359,11
360,10
361,10
362,12
363,13
364,13
365,17
366,15
367,12
368,16
369,18
370,12
371,12
372,16
373,13
374,14
375,17
376,15
377,18
378,19
379,17
380,14
381,7
382,13
383,13
384,10
385,12
386,15
387,10
388,15
389,9
390,7
391,12
392,16
393,11
394,19
395,15
396,10
397,11
398,15
399,8
400,10
401,11
402,13
403,13
404,12
405,12
406,9
407,9
408,9
409,9
410,14
411,9
412,12
413,21
414,9
415,10
416,8
417,9
418,15
419,12
420,15
421,12
422,10
423,8
424,5
425,15
426,9
427,10
428,8
429,10
430,12
431,8
432,15
433,10
434,6
435,9
436,6
437,12
438,10
439,10
440,12
441,3
442,3
443,10
444,9
445,8
446,6
447,5
448,8
449,9
450,6
451,10
452,3
453,10
454,6
455,4
456,7
457,13
458,8
459,5
460,10
461,5
462,4
463,5
464,10
465,7
466,9
467,6
468,6
469,6
470,14
471,4
472,11
473,6
474,6
475,3
476,7
477,5
478,5
479,10
480,8
481,14
482,6
483,6
484,5
485,8
486,6
487,9
488,5
489,4
490,9
491,9
492,7
493,7
494,8
495,12
496,7
497,6
498,7
499,6
500,3
501,7
502,6
503,6
504,3
505,6
506,5
507,13
508,3
509,7
510,5
511,6
512,10
513,2
514,6
515,3
516,5
517,5
518,4
519,4
520,10
521,2
522,3
523,5
524,2
525,5
526,3
527,4
528,4
529,4
530,4
531,8
532,3
533,4
534,2
535,7
536,11
537,6
538,4
539,6
540,4
541,3
542,4
543,7
544,4
545,3
546,3
547,7
548,6
549,10
550,6
551,4
552,6
553,4
554,10
555,2
556,1
557,4
558,6
559,6
560,7
561,7
562,6
563,4
564,5
565,7
566,9
567,3
568,3
569,6
570,3
571,3
572,3
573,3
574,3
575,9
576,4
577,7
578,5
579,4
580,1
581,5
582,4
583,6
584,5
585,5
586,7
587,6
588,3
589,5
590,1
591,1
592,6
593,5
594,2
595,4
596,1
597,1
598,3
599,2


==> Images/XP-15/hist_out_of_plane.csv <==
x,MFVDM,WP
0,0.003375692,0.004135839
1,0.02365524,0.02548352
2,0.04553008,0.04888377
3,0.06463548,0.06942138
4,0.0775408,0.08191286
5,0.08517701,0.08978037
6,0.09018578,0.09414574
7,0.08799335,0.09122009
8,0.08311006,0.08527055
9,0.07591881,0.07711075
10,0.06661686,0.06699253
11,0.05704008,0.05673237
12,0.04783789,0.04680328
13,0.03903987,0.0368419
14,0.03135217,0.02883047
15,0.02439412,0.02175607
16,0.01947369,0.01705135
17,0.01455419,0.01226052
18,0.01112878,0.009087659
19,0.008476532,0.00706716
20,0.00660333,0.005079104
21,0.00481583,0.003610958
22,0.00342354,0.002417861
23,0.002701879,0.001870605
24,0.002004917,0.00136092
25,0.001625162,0.001083683
26,0.001209787,0.0006712226
27,0.0009184837,0.0005434915
28,0.0008066669,0.0003847725
29,0.0006524008,0.0003230784
30,0.0005281777,0.000276999
31,0.0003687244,0.00021468
32,0.0003631848,0.0001868353
33,0.0002740129,0.0001780693
34,0.0002848807,0.0001901858
35,0.000195267,0.0001184323
36,0.0002006342,9.069169e-05
37,0.0001710271,0.0001071289
38,0.0001738563,0.0001245627
39,0.0001446508,7.63911e-05
40,0.0001362799,7.955855e-05
41,0.0001203168,5.724251e-05
42,0.0001552943,9.432981e-05
43,0.0001362009,7.077426e-05
44,0.0001710472,0.0001353108
45,0.0001415242,0.0001336866
46,0.0001401944,0.0001221194
47,0.0001492621,0.0001330586
48,0.0001719054,0.0001346911
49,0.0001226932,0.0001253721
50,0.0001589946,0.0001551658
51,0.0001498782,0.0001299221
52,0.000162714,0.0001235671
53,0.0001604229,0.0001520329
54,0.0001717332,0.0001346618
55,0.0001617681,0.0001580366
56,0.0001756839,0.0001275681
57,0.0001544306,0.0001598982
58,0.0001467315,0.0001101381
59,0.0001771361,0.0001121657
60,0.0001465562,9.44825e-05
61,0.0002133268,0.000145702
62,0.0001596345,0.0001088815
63,0.0001921934,9.721979e-05
64,0.0001736675,9.057017e-05
65,0.0001353818,7.22849e-05
66,0.0001458919,5.135566e-05
67,0.0001337883,6.692302e-05
68,0.0001722512,0.0001027265
69,0.0001820714,9.919852e-05
70,0.0001533903,8.140166e-05
71,0.0001249755,6.859028e-05
72,0.0001720915,9.868117e-05
73,0.0001711616,9.556487e-05
74,0.0001796143,7.911159e-05
75,0.0001721188,9.510845e-05
76,0.0001878385,0.0001098244
77,0.0001749451,9.377411e-05
78,0.0001951906,0.0001090487
79,0.0001788279,0.0001052544
80,0.0002307977,0.0001198329
81,0.0002034635,0.0001187921
82,0.0001608122,0.0001066033
83,0.0002041637,0.0001428923
84,0.0001852252,0.0001005961
85,0.0002074012,8.611239e-05
86,0.0001815629,9.885819e-05
87,0.00016242,7.180416e-05
88,0.0001538317,3.306542e-05
89,0.0001393998,6.414988e-05
90,0.0001538525,3.799652e-05
91,0.0001466023,3.734101e-05
92,0.0001089693,3.075425e-05
93,0.000157761,4.210542e-05
94,0.0001364279,2.032237e-05
95,0.0001534489,2.711806e-05
96,0.000110062,2.055432e-05
97,0.0001276704,2.975513e-05
98,0.0001364857,5.537738e-05
99,0.0001456627,7.180742e-05
100,0.0001606608,5.880051e-05
101,0.0001643412,7.661699e-05
102,0.0001788763,8.596301e-05
103,0.0002059973,0.0001114091
104,0.0001528148,7.629698e-05
105,0.0001660746,8.584075e-05
106,0.0001778917,0.0001050638
107,0.0001390639,8.869217e-05
108,0.0001343078,5.942914e-05
109,0.0001452278,8.360674e-05
110,0.0001576527,0.0001008341
111,0.00016122,0.0001069765
112,0.0001291735,7.376639e-05
113,0.0001369279,6.806616e-05
114,0.0001564432,9.039286e-05
115,0.0001565862,8.563424e-05
116,0.000104303,7.686962e-05
117,0.0001317812,7.57452e-05
118,0.0001258919,7.660859e-05
119,0.0001044108,6.46909e-05
120,0.0001100486,5.973477e-05
121,0.0001145737,6.088337e-05
122,0.0001200349,9.523961e-05
123,0.0001014276,9.39267e-05
124,8.971536e-05,0.0001047767
125,0.0001094596,0.0001032253
126,9.995006e-05,9.425577e-05
127,0.0001170748,0.0001232415
128,0.0001011294,0.000123016
129,8.417653e-05,9.255159e-05
130,9.929094e-05,9.797168e-05
131,9.168728e-05,9.445447e-05
132,7.315394e-05,8.017776e-05
133,7.334971e-05,8.371444e-05
134,7.452296e-05,7.330052e-05
135,5.908232e-05,7.093192e-05
136,6.613401e-05,8.701453e-05
137,4.754579e-05,6.29521e-05
138,4.789802e-05,4.874705e-05
139,5.997835e-05,6.759242e-05
140,5.776466e-05,7.31316e-05
141,7.591583e-05,8.408298e-05
142,6.759509e-05,8.713617e-05
143,5.841805e-05,6.414565e-05
144,5.446607e-05,7.65284e-05
145,8.179529e-05,0.0001004552
146,4.322907e-05,6.646587e-05
147,4.334096e-05,5.143728e-05
148,8.618786e-05,7.818725e-05
149,6.12642e-05,5.797782e-05
150,6.065741e-05,5.0445e-05
151,4.269348e-05,4.982263e-05
152,5.56843e-05,6.324438e-05
153,4.650597e-05,5.644983e-05
154,4.00374e-05,4.698958e-05
155,3.601174e-05,3.252868e-05
156,2.978703e-05,2.890817e-05
157,2.935926e-05,2.465833e-05
158,2.428253e-05,1.714236e-05
159,1.527909e-05,1.429306e-05
160,2.347821e-05,1.609743e-05
161,1.421299e-05,9.608422e-06
162,2.111233e-05,1.528988e-05
163,1.184544e-05,6.603825e-06
164,3.063072e-05,2.721646e-05
165,1.6377e-05,1.711337e-05
166,1.715773e-05,2.274472e-05
167,2.142141e-05,2.651459e-05
168,1.53914e-05,1.859355e-05
169,1.363292e-05,4.035166e-06
170,2.045383e-05,2.616865e-05
171,1.826753e-05,1.952931e-05
172,1.217995e-05,1.644647e-05
173,3.199344e-06,5.155194e-06
174,8.949487e-06,2.095373e-08
175,3.114638e-06,4.955903e-17
176,2.681496e-06,1.31683e-10
177,2.80646e-06,5.659979e-07
178,5.195989e-06,3.935299e-06
179,5.95968e-07,4.426074e-08
180,1.86062e-11,8.052626e-13


==> Images/XP-15/hist_snr.csv <==
x,MFVDM,WP
-1,3.6295e-83,1.2287e-70
-0.99,2.3931e-80,3.9545e-68
-0.98,1.4036e-77,1.1407e-65
-0.97,7.3227e-75,2.9494e-63
-0.96,3.3983e-72,6.8347e-61
-0.95,1.4029e-69,1.4195e-58
-0.94,5.1515e-67,2.6425e-56
-0.93,1.6827e-64,4.409e-54
-0.92,4.8891e-62,6.5933e-52
-0.91,1.2636e-59,8.8371e-50
-0.9,2.9051e-57,1.0616e-47
-0.89,5.9412e-55,1.143e-45
-0.88,1.0808e-52,1.1031e-43
-0.87,1.7489e-50,9.5408e-42
-0.86,2.5173e-48,7.3963e-40
-0.85,3.2232e-46,5.1391e-38
-0.84,3.671e-44,3.2004e-36
-0.83,3.7192e-42,1.7863e-34
-0.82,3.3517e-40,8.9365e-33
-0.81,2.6868e-38,4.007e-31
-0.8,1.9159e-36,1.6103e-29
-0.79,1.2153e-34,5.8003e-28
-0.78,6.8568e-33,1.8726e-26
-0.77,3.4414e-31,5.4183e-25
-0.76,1.5364e-29,1.4052e-23
-0.75,6.1015e-28,3.2663e-22
-0.74,2.1554e-26,6.8047e-21
-0.73,6.7729e-25,1.2706e-19
-0.72,1.8931e-23,2.1265e-18
-0.71,4.707e-22,3.1897e-17
-0.7,1.041e-20,4.2884e-16
-0.69,2.0481e-19,5.1674e-15
-0.68,3.5842e-18,5.5808e-14
-0.67,5.5795e-17,5.4022e-13
-0.66,7.726e-16,4.6869e-12
-0.65,9.5164e-15,3.6445e-11
-0.64,1.0427e-13,2.54e-10
-0.63,1.0162e-12,1.5867e-09
-0.62,8.8101e-12,8.8834e-09
-0.61,6.7942e-11,4.4577e-08
-0.6,4.6607e-10,2.0049e-07
-0.59,2.8439e-09,8.082e-07
-0.58,1.5437e-08,2.92e-06
-0.57,7.4532e-08,9.4558e-06
-0.56,3.201e-07,2.7444e-05
-0.55,1.2229e-06,7.1393e-05
-0.54,4.1559e-06,0.00016646
-0.53,1.2563e-05,0.00034785
-0.52,3.3784e-05,0.00065152
-0.51,8.0817e-05,0.0010937
-0.5,0.00017199,0.0016457
-0.49,0.0003257,0.0022194
-0.48,0.00054904,0.0026833
-0.47,0.00082463,0.0029095
-0.46,0.0011058,0.0028333
-0.45,0.0013299,0.0024893
-0.44,0.0014496,0.0020018
-0.43,0.0014621,0.0015385
-0.42,0.00142,0.001251
-0.41,0.0014082,0.0012393
-0.4,0.0015072,0.0015369
-0.39,0.0017636,0.0021195
-0.38,0.0021933,0.0029285
-0.37,0.0027992,0.0039031
-0.36,0.0035822,0.0050056
-0.35,0.0045258,0.0062126
-0.34,0.0055671,0.0074648
-0.33,0.0065863,0.0086131
-0.32,0.0074294,0.0094168
-0.31,0.0079571,0.0096401
-0.3,0.0080825,0.0091887
-0.29,0.0077892,0.0081891
-0.28,0.0071248,0.0069404
-0.27,0.0061843,0.00576
-0.26,0.0050881,0.0048318
-0.25,0.0039612,0.0041537
-0.24,0.0029124,0.0036014
-0.23,0.0020264,0.0030479
-0.22,0.001366,0.0024523
-0.21,0.00097985,0.0018767
-0.2,0.0009136,0.0014435
-0.19,0.0012146,0.0012901
-0.18,0.0019188,0.0015392
-0.17,0.0030202,0.00228
-0.16,0.0044534,0.003564
-0.15,0.0060884,0.0053915
-0.14,0.0077933,0.0076914
-0.13,0.0095028,0.010324
-0.12,0.011249,0.013112
-0.11,0.013138,0.015911
-0.1,0.015274,0.018658
-0.09,0.017693,0.021435
-0.08,0.020373,0.024424
-0.07,0.023304,0.027842
-0.06,0.02656,0.03182
-0.05,0.030335,0.036375
-0.04,0.03486,0.041428
-0.03,0.040254,0.046892
-0.02,0.04638,0.052634
-0.01,0.052831,0.058377
0,0.059065,0.06366
0.01,0.064633,0.067962
0.02,0.069394,0.071062
0.03,0.073622,0.073349
0.04,0.077967,0.075813
0.05,0.083294,0.07962
0.06,0.090437,0.08555
0.07,0.099912,0.093595
0.08,0.11172,0.10301
0.09,0.12539,0.11279
0.1,0.14022,0.12234
0.11,0.15576,0.13191
0.12,0.17204,0.14273
0.13,0.18966,0.15661
0.14,0.20944,0.17527
0.15,0.23195,0.19962
0.16,0.25725,0.22949
0.17,0.28507,0.26388
0.18,0.3155,0.30143
0.19,0.34953,0.34108
0.2,0.38922,0.38228
0.21,0.43696,0.42496
0.22,0.49426,0.4695
0.23,0.56094,0.51669
0.24,0.63517,0.5677
0.25,0.71436,0.6242
0.26,0.79645,0.68832
0.27,0.88072,0.76225
0.28,0.9677,0.84787
0.29,1.0584,0.94596
0.3,1.1529,1.0557
0.31,1.25,1.1743
0.32,1.3473,1.2975
0.33,1.4424,1.4203
0.34,1.5341,1.5385
0.35,1.6221,1.65
0.36,1.707,1.7548
0.37,1.7884,1.8539
0.38,1.8649,1.9485
0.39,1.9348,2.038
0.4,1.9967,2.1203
0.41,2.0507,2.192
0.42,2.0982,2.2512
0.43,2.1406,2.2985
0.44,2.179,2.3375
0.45,2.213,2.3735
0.46,2.2413,2.411
0.47,2.2621,2.4515
0.48,2.2737,2.4931
0.49,2.2761,2.5312
0.5,2.2701,2.5602
0.51,2.2574,2.5754
0.52,2.2386,2.5731
0.53,2.2131,2.5512
0.54,2.1795,2.5089
0.55,2.137,2.4476
0.56,2.086,2.3703
0.57,2.0287,2.2814
0.58,1.9673,2.1865
0.59,1.9041,2.0899
0.6,1.8404,1.9943
0.61,1.7776,1.9006
0.62,1.7174,1.8089
0.63,1.6617,1.7194
0.64,1.6121,1.6339
0.65,1.5685,1.5541
0.66,1.5292,1.4814
0.67,1.4904,1.4152
0.68,1.4484,1.3528
0.69,1.4002,1.2907
0.7,1.3446,1.2253
0.71,1.2819,1.1538
0.72,1.213,1.0746
0.73,1.1385,0.98747
0.74,1.059,0.8937
0.75,0.97526,0.79636
0.76,0.88903,0.69995
0.77,0.80296,0.60939
0.78,0.71993,0.52851
0.79,0.64227,0.45876
0.8,0.57109,0.39914
0.81,0.5061,0.347
0.82,0.44606,0.29946
0.83,0.38959,0.25468
0.84,0.33597,0.21216
0.85,0.28553,0.17267
0.86,0.23945,0.13745
0.87,0.19909,0.1075
0.88,0.16531,0.083214
0.89,0.13805,0.064282
0.9,0.11642,0.049935
0.91,0.099149,0.039255
0.92,0.084991,0.031379
0.93,0.073061,0.025517
0.94,0.062867,0.021031
0.95,0.054162,0.01745
0.96,0.046827,0.014514
0.97,0.040727,0.01214
0.98,0.035767,0.010328
0.99,0.031954,0.0090466
1,0.029391,0.0082075
1.01,0.028153,0.0076779
1.02,0.028122,0.0073579
1.03,0.028883,0.0071894
1.04,0.029827,0.0071174
1.05,0.030369,0.0070437
1.06,0.03015,0.0068198
1.07,0.029111,0.006307
1.08,0.027431,0.0054631
1.09,0.02537,0.0043679
1.1,0.023153,0.0031936
1.11,0.020921,0.0021257
1.12,0.018776,0.0012908
1.13,0.016819,0.00073593
1.14,0.015168,0.00044445
1.15,0.013927,0.00038306
1.16,0.013145,0.00052347
1.17,0.012803,0.00084921
1.18,0.012827,0.0013308
1.19,0.013122,0.001902
1.2,0.013622,0.002443
1.21,0.01431,0.0028152
1.22,0.015204,0.0029075
1.23,0.016293,0.0026914
1.24,0.017455,0.002233
1.25,0.018427,0.0016605
1.26,0.018887,0.0011067
1.27,0.018608,0.0006611
1.28,0.017588,0.00035396
1.29,0.016054,0.00016985
1.3,0.014351,7.3054e-05
1.31,0.012793,2.8162e-05
1.32,0.011552,9.7301e-06
1.33,0.01063,3.0132e-06
1.34,0.0098925,8.3632e-07
1.35,0.009151,2.0805e-07
1.36,0.0082601,4.6387e-08
1.37,0.0071895,9.27e-09
1.38,0.0060258,1.6604e-09
1.39,0.0049193,2.6655e-10
1.4,0.003995,3.8352e-11
1.41,0.0033024,4.9459e-12
1.42,0.0028128,5.7167e-13
1.43,0.0024486,5.9223e-14
1.44,0.0021254,5.499e-15
1.45,0.0017851,4.5763e-16
1.46,0.0014125,3.4135e-17
1.47,0.001033,2.282e-18
1.48,0.00068843,1.3674e-19
1.49,0.0004148,7.3434e-21
1.5,0.00022467,3.5347e-22
1.51,0.0001089,1.5249e-23
1.52,4.7139e-05,5.8965e-25
1.53,1.8067e-05,2.0436e-26
1.54,6.2356e-06,6.3477e-28
1.55,1.9449e-06,1.7672e-29
1.56,6.7851e-07,4.4098e-31
1.57,6.3707e-07,9.8624e-33
1.58,2.2948e-06,1.9769e-34
1.59,7.3529e-06,3.5518e-36
1.6,2.0957e-05,5.7193e-38
1.61,5.3133e-05,8.2544e-40
1.62,0.00011983,1.0678e-41
1.63,0.00024039,1.238e-43
1.64,0.00042896,1.2864e-45
1.65,0.00068091,1.1981e-47
1.66,0.00096142,1.0001e-49
1.67,0.0012075,7.4829e-52
1.68,0.0013491,5.0179e-54
1.69,0.0013408,3.0159e-56
1.7,0.0011853,1.6247e-58
1.71,0.00093204,7.8442e-61
1.72,0.00065195,3.3945e-63
1.73,0.00040566,1.3166e-65
1.74,0.00022452,4.5769e-68
1.75,0.00011054,1.426e-70
1.76,4.8409e-05,3.9823e-73
1.77,1.8858e-05,9.9676e-76
1.78,6.5349e-06,2.2361e-78
1.79,2.0143e-06,4.496e-81
1.8,5.5231e-07,8.1023e-84
1.81,1.3471e-07,1.3087e-86
1.82,2.9226e-08,1.8946e-89
1.83,5.6402e-09,2.4582e-92
1.84,9.6823e-10,2.8588e-95
1.85,1.4785e-10,2.9798e-98
1.86,2.0083e-11,2.7838e-101
1.87,2.4266e-12,2.3309e-104
1.88,2.6081e-13,1.7493e-107
1.89,2.4934e-14,1.1767e-110
1.9,2.1205e-15,7.0938e-114
1.91,1.6041e-16,3.8331e-117
1.92,1.0794e-17,1.8564e-120
1.93,6.4612e-19,8.0579e-124
1.94,3.4402e-20,3.1349e-127
1.95,1.6294e-21,1.0931e-130
1.96,6.8646e-23,3.4164e-134
1.97,2.5726e-24,9.5697e-138
1.98,8.5759e-26,2.4026e-141
1.99,2.543e-27,5.4063e-145
2,6.7078e-29,1.0904e-148


==> Images/XP-18/PSNR.csv <==
noisy,MFVDM,WP
-24.1178,-0.859089,-1.24375


==> Images/XP-18/SNR.csv <==
noisy,MFVDM,WP
-17.9132,0.431205,0.173129


==> Images/XP-18/SSIM.csv <==
noisy,MFVDM,WP
0.0028263,0.07448,0.074724


==> Images/XP-18/fsc.csv <==
x,MFVDM,WP
1,0.999045,0.999094
2,0.996309,0.998651
3,0.995136,0.997504
4,0.986707,0.991655
5,0.968682,0.976663
6,0.903586,0.927784
7,0.834629,0.872899
8,0.806873,0.833745
9,0.778103,0.782566
10,0.727624,0.730581
11,0.685162,0.689031
12,0.663105,0.653354
13,0.597703,0.574034
14,0.539772,0.520729
15,0.53921,0.504448
16,0.48411,0.43867
17,0.425226,0.384301
18,0.427196,0.397507
19,0.369967,0.340393
20,0.347702,0.312444
21,0.292517,0.266532
22,0.244586,0.197166
23,0.251433,0.209998
24,0.206046,0.174369
25,0.167303,0.142631
26,0.170246,0.147742
27,0.125667,0.111592
28,0.129113,0.106498
29,0.109856,0.0890574
30,0.121634,0.0983145
31,0.108392,0.0842596
32,0.106454,0.0794152
33,0.0921237,0.0848077
34,0.0794756,0.0781044
35,0.0819916,0.0827942
36,0.0746313,0.0683306
37,0.0686475,0.0564664
38,0.0581789,0.0464745
39,0.0575044,0.0432168
40,0.0610185,0.0416845
41,0.0601404,0.0506691
42,0.0798004,0.0587932
43,0.0611137,0.0480303
44,0.0509648,0.0469977
45,0.0687473,0.044747
46,0.0472347,0.0411841
47,0.0504113,0.0353075
48,0.0219925,0.0381657
49,0.0327749,0.0275288
50,0.0543931,0.0333638
51,0.0372618,0.0174108
52,0.0265963,0.0260724
53,0.0270541,0.0186865
54,0.0393264,0.0231952
55,0.0536024,0.0325978
56,0.0406622,0.0277734
57,0.0363958,0.0293963
58,0.0304327,0.0150507
59,0.0371595,0.0256816
60,0.0278677,0.0283375
61,0.0238428,0.010813
62,0.0270431,0.0201192
63,0.0141671,0.017788
64,0.00197948,-0.00706536


==> Images/XP-18/fsc_50.csv <==
x,MFVDM,WP
1,0.998215,0.998468
2,0.995254,0.997542
3,0.984411,0.991796
4,0.958887,0.976749
5,0.894476,0.936935
6,0.843188,0.885518
7,0.720927,0.788865
8,0.661346,0.738376
9,0.639352,0.697907
10,0.557891,0.626998
11,0.529994,0.61732
12,0.45082,0.51241
13,0.433685,0.465795
14,0.396603,0.429208
15,0.373218,0.414817
16,0.302532,0.314783
17,0.254336,0.25478
18,0.222033,0.241214
19,0.199323,0.207788
20,0.169127,0.170397
21,0.117595,0.111415
22,0.0868507,0.0692755
23,0.0586824,0.0571681
24,0.0358486,0.0457286
25,0.00785101,0.0211269


==> Images/XP-18/hist_graph_denoising.csv <==
x,WP
50,0.0589921
49,0.0649218
48,0.0655691
47,0.0639519
46,0.06061
45,0.0562137
44,0.0522462
43,0.0491781
42,0.0464632
41,0.0436282
40,0.0405561
39,0.0375086
38,0.0345267
37,0.0312443
36,0.0279726
35,0.0254208
34,0.0233568
33,0.0211842
32,0.018878
31,0.0165264
30,0.0141589
29,0.0120204
28,0.0102137
27,0.00851912
26,0.00691948
25,0.00561467
24,0.00468738
23,0.00398881
22,0.0032623
21,0.00251469
20,0.00201768
19,0.00188069
18,0.00180282
17,0.00156962
16,0.0013404
15,0.00117072
14,0.000944383
13,0.000690485
12,0.000464656
11,0.000269942
10,0.000148577
9,0.000126092
8,0.000152807
7,0.000175003
6,0.000198181
5,0.000235524
4,0.000265438
3,0.000281602
2,0.000276182
1,0.000212466


==> Images/XP-18/hist_nb_remove.csv <==
x,WP
1,605
2,660
3,637
4,672
5,636
6,597
7,660
8,611
9,607
10,626
11,594
12,610
13,604
14,605
15,594
16,585
17,590
18,603
19,592
20,587
21,531
22,567
23,584
24,602
25,552
26,582
27,592
28,561
29,545
30,554
31,566
32,527
33,523
34,584
35,527
36,536
37,507
38,552
39,491
40,527
41,546
42,525
43,540
44,511
45,520
46,554
47,489
48,481
49,502
50,475
51,508
52,489
53,485
54,507
55,481
56,506
57,510
58,504
59,460
60,481
61,462
62,456
63,472
64,471
65,447
66,411
67,492
68,433
69,419
70,449
71,477
72,426
73,453
74,447
75,414
76,428
77,410
78,418
79,453
80,404
81,454
82,408
83,424
84,393
85,427
86,424
87,366
88,375
89,411
90,399
91,389
92,389
93,386
94,402
95,359
96,373
97,406
98,363
99,354
100,398
101,356
102,338
103,352
104,368
105,328
106,341
107,332
108,332
109,351
110,349
111,294
112,343
113,340
114,347
115,340
116,290
117,297
118,320
119,297
120,305
121,286
122,307
123,317
124,309
125,280
126,302
127,311
128,295
129,273
130,286
131,269
132,286
133,270
134,269
135,282
136,293
137,270
138,254
139,259
140,248
141,272
142,209
143,230
144,249
145,219
146,241
147,251
148,242
149,240
150,252
151,242
152,204
153,219
154,234
155,217
156,206
157,214
158,208
159,226
160,210
161,199
162,242
163,223
164,235
165,209
166,173
167,198
168,199
169,181
170,206
171,198
172,169
173,171
174,209
175,168
176,182
177,202
178,159
179,183
180,180
181,152
182,170
183,151
184,181
185,150
186,151
187,193
188,154
189,176
190,155
191,146
192,170
193,162
194,134
195,153
196,137
197,143
198,134
199,134
200,132
201,132
202,148
203,146
204,135
205,138
206,151
207,141
208,126
209,130
210,135
211,113
212,127
213,108
214,126
215,116
216,108
217,124
218,109
219,106
220,120
221,140
222,110
223,117
224,94
225,105
226,114
227,86
228,100
229,112
230,98
231,93
232,104
233,92
234,93
235,94
236,100
237,99
238,95
239,111
240,105
241,100
242,94
243,92
244,74
245,86
246,85
247,89
248,107
249,92
250,88
251,80
252,95
253,88
254,89
255,79
256,80
257,87
258,68
259,85
260,64
261,83
262,96
263,96
264,82
265,78
266,68
267,76
268,88
269,82
270,80
271,74
272,74
273,76
274,65
275,70
276,67
277,69
278,69
279,68
280,86
281,71
282,72
283,78
284,76
285,62
286,60
287,70
288,61
289,73
290,60
291,65
292,52
293,66
294,62
295,71
296,70
297,64
298,71
299,57
300,67
301,66
302,59
303,51
304,61
305,47
306,55
307,67
308,72
309,59
310,66
311,61
312,63
313,50
314,60
315,53
316,62
317,55
318,45
319,50
320,50
321,53
322,55
323,64
324,46
325,51
326,58
327,58
328,39
329,45
330,47
331,58
332,45
333,49
334,53
335,47
336,51
337,55
338,48
339,42
340,35
341,34
342,54
343,50
344,48
345,45
346,46
347,48
348,41
349,43
350,41
351,48
352,38
353,39
354,43
355,48
356,35
357,41
358,34
359,49
360,41
361,44
362,39
363,39
364,42
365,47
366,44
367,27
368,42
369,47
370,30
371,37
372,32
373,36
374,46
375,34
376,30
377,41
378,36
379,36
380,46
381,53
382,36
383,43
384,41
385,33
386,49
387,42
388,40
389,41
390,45
391,34
392,29
393,36
394,40
395,35
396,37
397,36
398,35
399,35
400,35
401,26
402,43
403,30
404,41
405,42
406,35
407,34
408,36
409,29
410,32
411,32
412,38
413,38
414,28
415,26
416,38
417,33
418,35
419,29
420,27
421,33
422,27
423,30
424,29
425,25
426,25
427,28
428,31
429,29
430,22
431,38
432,27
433,27
434,23
435,24
436,25
437,24
438,31
439,32
440,31
441,33
442,26
443,24
444,17
445,17
446,29
447,30
448,26
449,22
450,17
451,22
452,28
453,34
454,22
455,20
456,26
457,27
458,29
459,17
460,25
461,17
462,19
463,23
464,21
465,13
466,27
467,23
468,20
469,17
470,16
471,19
472,12
473,12
474,21
475,18
476,14
477,12
478,16
479,11
480,20
481,11
482,16
483,15
484,18
485,14
486,12
487,15
488,15
489,11
490,17
491,18
492,19
493,19
494,15
495,21
496,14
497,9
498,9
499,15
500,15
501,8
502,11
503,9
504,14
505,13
506,10
507,20
508,14
509,15
510,8
511,10
512,11
513,12
514,10
515,19
516,10
517,13
518,11
519,8
520,12
521,16
522,8
523,9
524,6
525,13
526,5
527,6
528,9
529,6
530,11
531,18
532,7
533,3
534,14
535,10
536,7
537,10
538,10
539,9
540,5
541,8
542,7
543,10
544,8
545,10
546,10
547,6
548,8
549,9
550,10
551,6
552,11
553,9
554,17
555,8
556,8
557,8
558,7
559,7
560,2
561,10
562,7
563,11
564,7
565,8
566,6
567,8
568,12
569,7
570,10
571,6
572,8
573,9
574,11
575,5
576,7
577,7
578,3
579,7
580,11
581,5
582,9
583,8
584,9
585,10
586,6
587,4
588,5
589,4
590,6
591,6
592,6
593,4
594,10
595,10
596,7
597,7
598,10
599,7


==> Images/XP-18/hist_out_of_plane.csv <==
x,MFVDM,WP
0,0.002670169,0.003456467
1,0.007070914,0.008948175
2,0.01282313,0.01605019
3,0.01868558,0.02312104
4,0.02406,0.02974931
5,0.02868258,0.03592477
6,0.03242116,0.04116895
7,0.0353249,0.04528319
8,0.03747168,0.0482167
9,0.03864324,0.04942277
10,0.03902718,0.04924507
11,0.03887367,0.04845468
12,0.03811684,0.04698094
13,0.03687851,0.04498147
14,0.03528798,0.04266835
15,0.03332754,0.03972378
16,0.03103336,0.03628333
17,0.02864663,0.03295469
18,0.02634532,0.02994892
19,0.02418905,0.02722771
20,0.02207712,0.02463399
21,0.02003549,0.02179262
22,0.01823121,0.0191015
23,0.01660391,0.0168956
24,0.01498643,0.01469433
25,0.01344759,0.01254045
26,0.01206134,0.01082667
27,0.01079223,0.009266322
28,0.00964793,0.007753702
29,0.0086884,0.006677717
30,0.007873373,0.005911802
31,0.007096821,0.005138573
32,0.006386157,0.004385186
33,0.005781476,0.003810683
34,0.005270631,0.003482884
35,0.004810797,0.00314543
36,0.004402219,0.002749058
37,0.004058662,0.002470332
38,0.003769852,0.002361708
39,0.003544781,0.002276127
40,0.003348714,0.002108667
41,0.003195133,0.001925586
42,0.003045277,0.001780773
43,0.002867471,0.001658014
44,0.002737709,0.001624124
45,0.002652284,0.001616978
46,0.002572335,0.001521728
47,0.002544445,0.001412648
48,0.002554882,0.001360317
49,0.002542236,0.00134737
50,0.002487555,0.001326469
51,0.002425928,0.001278846
52,0.002381382,0.001250944
53,0.002382766,0.001260954
54,0.002407166,0.001230969
55,0.002402293,0.001167584
56,0.002372598,0.001079496
57,0.002354413,0.0009984017
58,0.00235365,0.001023411
59,0.00233308,0.001086299
60,0.002321837,0.001078614
61,0.002337194,0.001073261
62,0.002350503,0.001103528
63,0.002356658,0.001124888
64,0.002355992,0.001099255
65,0.002375243,0.001044468
66,0.002403586,0.001036459
67,0.002378665,0.001035471
68,0.002337116,0.001006649
69,0.002335645,0.001011476
70,0.002320322,0.001039395
71,0.002287707,0.001047279
72,0.002302247,0.001043169
73,0.002343089,0.001017103
74,0.002353163,0.0009838711
75,0.002365878,0.001007747
76,0.002383086,0.001061896
77,0.002373471,0.001107747
78,0.002345363,0.001150638
79,0.002316889,0.001133863
80,0.002323356,0.001089772
81,0.002318368,0.001067656
82,0.002289041,0.001063146
83,0.002263942,0.001044102
84,0.002207466,0.0009831164
85,0.002133636,0.0009225456
86,0.002095554,0.0008953887
87,0.002089844,0.0009085271
88,0.002108638,0.0009414087
89,0.00211,0.0009278832
90,0.002097621,0.0008478792
91,0.002068786,0.0007893908
92,0.002004363,0.0007980099
93,0.001959604,0.0008206247
94,0.001978856,0.0008318286
95,0.00201028,0.0008574385
96,0.001982951,0.0008901713
97,0.00193567,0.0008939998
98,0.001908615,0.0008809373
99,0.001887915,0.0008639827
100,0.001891773,0.0008574526
101,0.001904683,0.0009276223
102,0.001910722,0.001044908
103,0.001925906,0.001082528
104,0.001910517,0.0009758013
105,0.00188321,0.0008964342
106,0.001893005,0.0009672794
107,0.001909377,0.001072789
108,0.00193064,0.001087968
109,0.001983553,0.001073008
110,0.002006831,0.001078404
111,0.001965976,0.001074845
112,0.001913143,0.001064585
113,0.00187918,0.00102094
114,0.001869631,0.000929768
115,0.001849529,0.000855605
116,0.001827898,0.0008339311
117,0.00184245,0.0008480071
118,0.001865421,0.0008859819
119,0.001820897,0.000926109
120,0.001728673,0.0009462174
121,0.001670422,0.0009457798
122,0.001656474,0.0009390059
123,0.001642053,0.0009525104
124,0.001623332,0.0009797325
125,0.001580038,0.0009648134
126,0.001532715,0.000949691
127,0.001490016,0.0009394395
128,0.001442521,0.0009070156
129,0.001407157,0.0008888791
130,0.001382589,0.0008885464
131,0.001355198,0.0008929039
132,0.00132736,0.0009161301
133,0.00129291,0.0009266227
134,0.001234806,0.0008820489
135,0.00117687,0.0008720142
136,0.001166588,0.000945024
137,0.001152208,0.0009721173
138,0.001108257,0.0008954677
139,0.001061564,0.000792508
140,0.001041027,0.0007457348
141,0.001028747,0.0007319659
142,0.0009865959,0.0006870236
143,0.0009657309,0.0006724255
144,0.0009705677,0.0007028283
145,0.0009554679,0.0006899615
146,0.0009183923,0.000634282
147,0.0008983349,0.0005824803
148,0.000885076,0.0005433735
149,0.0008568229,0.0005051815
150,0.0008445426,0.0004886231
151,0.0008361,0.0004534528
152,0.0008114737,0.0004065574
153,0.0007892671,0.0004194827
154,0.0007636412,0.0004383072
155,0.0007250592,0.0004282634
156,0.0006949456,0.0004102133
157,0.0006703382,0.0004017923
158,0.0006518284,0.0004408605
159,0.0006382994,0.000451426
160,0.0006248809,0.0003464141
161,0.0006065217,0.0002590474
162,0.0005714696,0.0002441955
163,0.0005242768,0.0002325341
164,0.0004729941,0.000209522
165,0.0004290277,0.0002060858
166,0.0004079697,0.0002147298
167,0.0003912791,0.0001966633
168,0.0003684185,0.0001708972
169,0.0003363608,0.0001556324
170,0.0003023666,0.0001290653
171,0.0002695786,0.0001102368
172,0.0002425037,0.0001064054
173,0.0002204128,8.868974e-05
174,0.0001921261,6.472959e-05
175,0.0001665169,5.726003e-05
176,0.0001361054,6.033913e-05
177,0.0001016311,5.500532e-05
178,6.941795e-05,4.094108e-05
179,4.553301e-05,2.858931e-05
180,2.957398e-05,1.713094e-05


==> Images/XP-18/hist_snr.csv <==
x,MFVDM,WP
-1,0.0064371,0.028008
-0.99,0.0070454,0.029066
-0.98,0.0076357,0.029945
-0.97,0.0082019,0.030623
-0.96,0.0087403,0.031088
-0.95,0.0092503,0.03133
-0.94,0.0097337,0.03135
-0.93,0.010192,0.031164
-0.92,0.01063,0.030802
-0.91,0.011049,0.030304
-0.9,0.011452,0.029718
-0.89,0.011841,0.029108
-0.88,0.012218,0.028537
-0.87,0.012582,0.028075
-0.86,0.012939,0.027784
-0.85,0.01329,0.027724
-0.84,0.013647,0.027946
-0.83,0.014019,0.02849
-0.82,0.01442,0.029388
-0.81,0.014863,0.030655
-0.8,0.015365,0.032299
-0.79,0.015935,0.034317
-0.78,0.016577,0.036697
-0.77,0.01729,0.039415
-0.76,0.01806,0.042442
-0.75,0.018873,0.045736
-0.74,0.019701,0.049248
-0.73,0.020524,0.052919
-0.72,0.02132,0.056689
-0.71,0.022071,0.060485
-0.7,0.022774,0.064244
-0.69,0.023434,0.067905
-0.68,0.024067,0.071406
-0.67,0.0247,0.074708
-0.66,0.025367,0.077788
-0.65,0.026106,0.080654
-0.64,0.02696,0.083333
-0.63,0.027971,0.085876
-0.62,0.029178,0.088361
-0.61,0.030618,0.090889
-0.6,0.032322,0.093552
-0.59,0.034319,0.096471
-0.58,0.036629,0.099754
-0.57,0.039271,0.10351
-0.56,0.042256,0.10781
-0.55,0.045591,0.11275
-0.54,0.04927,0.11835
-0.53,0.053287,0.12467
-0.52,0.05762,0.13174
-0.51,0.062238,0.13951
-0.5,0.0671,0.14802
-0.49,0.072153,0.15725
-0.48,0.077336,0.16717
-0.47,0.082577,0.17779
-0.46,0.087808,0.18907
-0.45,0.092959,0.20101
-0.44,0.097975,0.21358
-0.43,0.10282,0.22676
-0.42,0.10746,0.2405
-0.41,0.11192,0.25477
-0.4,0.11623,0.26948
-0.39,0.12043,0.28455
-0.38,0.1246,0.29987
-0.37,0.12881,0.31534
-0.36,0.13315,0.33079
-0.35,0.13768,0.34611
-0.34,0.14248,0.36115
-0.33,0.14758,0.3758
-0.32,0.15301,0.38996
-0.31,0.15879,0.40356
-0.3,0.16491,0.41655
-0.29,0.17135,0.42894
-0.28,0.17812,0.44075
-0.27,0.18519,0.45202
-0.26,0.19256,0.4628
-0.25,0.20024,0.47317
-0.24,0.20825,0.4832
-0.23,0.21661,0.49294
-0.22,0.22535,0.50245
-0.21,0.2345,0.51178
-0.2,0.24407,0.521
-0.19,0.25406,0.53016
-0.18,0.26447,0.53935
-0.17,0.27527,0.5487
-0.16,0.28641,0.55832
-0.15,0.29784,0.56838
-0.14,0.30953,0.57905
-0.13,0.32142,0.5905
-0.12,0.33346,0.6029
-0.11,0.34565,0.61643
-0.1,0.35796,0.63119
-0.09,0.37042,0.64726
-0.08,0.38303,0.66469
-0.07,0.39583,0.68347
-0.06,0.40886,0.70359
-0.05,0.42217,0.72502
-0.04,0.43584,0.7477
-0.03,0.44992,0.77158
-0.02,0.46445,0.79664
-0.01,0.4795,0.82284
0,0.49509,0.85016
0.01,0.51125,0.87861
0.02,0.52794,0.90818
0.03,0.54515,0.9388
0.04,0.5628,0.97041
0.05,0.58083,1.0029
0.06,0.59915,1.0362
0.07,0.61768,1.07
0.08,0.63635,1.1042
0.09,0.65511,1.1386
0.1,0.67392,1.1729
0.11,0.69276,1.2068
0.12,0.71162,1.2401
0.13,0.73047,1.2725
0.14,0.74928,1.3038
0.15,0.76797,1.3336
0.16,0.78646,1.3617
0.17,0.80464,1.3876
0.18,0.82239,1.4111
0.19,0.83961,1.4317
0.2,0.85619,1.4491
0.21,0.87211,1.4629
0.22,0.88735,1.4728
0.23,0.90196,1.4784
0.24,0.91603,1.4797
0.25,0.92968,1.4764
0.26,0.94304,1.4686
0.27,0.95624,1.4564
0.28,0.96937,1.44
0.29,0.98249,1.4198
0.3,0.99564,1.3961
0.31,1.0088,1.3696
0.32,1.0219,1.3407
0.33,1.0348,1.31
0.34,1.0474,1.2782
0.35,1.0596,1.2456
0.36,1.071,1.2128
0.37,1.0816,1.18
0.38,1.091,1.1475
0.39,1.0992,1.1155
0.4,1.106,1.084
0.41,1.1111,1.0529
0.42,1.1146,1.0222
0.43,1.1164,0.99153
0.44,1.1165,0.96086
0.45,1.115,0.92995
0.46,1.1119,0.89869
0.47,1.1072,0.86697
0.48,1.1012,0.83477
0.49,1.0939,0.80213
0.5,1.0854,0.76914
0.51,1.0757,0.73591
0.52,1.0649,0.70264
0.53,1.0533,0.66953
0.54,1.0409,0.63679
0.55,1.0279,0.60462
0.56,1.0144,0.57319
0.57,1.0007,0.54268
0.58,0.98697,0.51323
0.59,0.97335,0.48492
0.6,0.95998,0.45785
0.61,0.94693,0.43206
0.62,0.93421,0.40756
0.63,0.92178,0.38435
0.64,0.9095,0.36239
0.65,0.8972,0.34164
0.66,0.88468,0.32204
0.67,0.8717,0.30353
0.68,0.85807,0.28603
0.69,0.84361,0.26947
0.7,0.82818,0.25377
0.71,0.81173,0.23888
0.72,0.79427,0.22474
0.73,0.77586,0.21129
0.74,0.75664,0.1985
0.75,0.73677,0.18634
0.76,0.71643,0.17475
0.77,0.6958,0.16371
0.78,0.67507,0.1532
0.79,0.65439,0.14318
0.8,0.63389,0.13363
0.81,0.61369,0.12452
0.82,0.59386,0.11583
0.83,0.5745,0.10756
0.84,0.55565,0.099694
0.85,0.53735,0.092244
0.86,0.51965,0.085219
0.87,0.50256,0.078629
0.88,0.48609,0.07249
0.89,0.47021,0.066805
0.9,0.45489,0.061595
0.91,0.44009,0.056845
0.92,0.42575,0.052552
0.93,0.41181,0.048706
0.94,0.39823,0.045274
0.95,0.38496,0.04223
0.96,0.37197,0.039542
0.97,0.35925,0.037184
0.98,0.34677,0.035133
0.99,0.33452,0.033366
1,0.32251,0.031874
1.01,0.3107,0.030654
1.02,0.29909,0.029702
1.03,0.28766,0.029023
1.04,0.2764,0.028609
1.05,0.26531,0.028479
1.06,0.25438,0.028611
1.07,0.24364,0.028984
1.08,0.2331,0.029568
1.09,0.2228,0.030316
1.1,0.21277,0.031162
1.11,0.20304,0.032038
1.12,0.19365,0.032859
1.13,0.18463,0.03355
1.14,0.17599,0.03403
1.15,0.16776,0.03423
1.16,0.15995,0.034106
1.17,0.15258,0.033625
1.18,0.14567,0.032781
1.19,0.13923,0.031591
1.2,0.13329,0.030092
1.21,0.12783,0.028334
1.22,0.12285,0.026386
1.23,0.11834,0.024319
1.24,0.11423,0.022203
1.25,0.11047,0.020102
1.26,0.10697,0.018073
1.27,0.10364,0.016161
1.28,0.10037,0.014393
1.29,0.097071,0.012787
1.3,0.093655,0.01135
1.31,0.090059,0.010078
1.32,0.086251,0.0089628
1.33,0.082227,0.0079902
1.34,0.078009,0.0071558
1.35,0.073649,0.0064467
1.36,0.069219,0.0058576
1.37,0.064806,0.0053868
1.38,0.060498,0.0050354
1.39,0.056386,0.0048065
1.4,0.052544,0.0047028
1.41,0.049034,0.0047252
1.42,0.045893,0.0048706
1.43,0.043135,0.005127
1.44,0.040749,0.0054862
1.45,0.038705,0.0059246
1.46,0.036955,0.0064124
1.47,0.035441,0.0069148
1.48,0.034095,0.0074013
1.49,0.03285,0.0078347
1.5,0.031646,0.0081804
1.51,0.030431,0.0084106
1.52,0.029164,0.0085034
1.53,0.027819,0.0084498
1.54,0.026383,0.008246
1.55,0.024857,0.0078998
1.56,0.023252,0.0074278
1.57,0.021589,0.0068531
1.58,0.019893,0.0062037
1.59,0.018192,0.0055094
1.6,0.016514,0.0048
1.61,0.014886,0.0041023
1.62,0.01333,0.0034384
1.63,0.011865,0.0028279
1.64,0.010504,0.0022813
1.65,0.0092567,0.0018052
1.66,0.0081294,0.0014012
1.67,0.0071235,0.0010668
1.68,0.0062407,0.00079671
1.69,0.0054776,0.00058361
1.7,0.004828,0.00041935
1.71,0.004284,0.00029556
1.72,0.0038347,0.00020433
1.73,0.0034663,0.00013856
1.74,0.0031632,9.2163e-05
1.75,0.0029091,6.0131e-05
1.76,0.0026872,3.8482e-05
1.77,0.0024855,2.4157e-05
1.78,0.0022911,1.4874e-05
1.79,0.0020954,8.9836e-06
1.8,0.0018945,5.322e-06
1.81,0.0016885,2.0273e-06
1.82,0.0014793,1.1644e-06
1.83,0.0012709,6.5596e-07
1.84,0.0010698,3.6242e-07
1.85,0.0008808,1.9639e-07
1.86,0.00070875,1.0437e-07
1.87,0.0005567,5.4403e-08
1.88,0.0004268,2.7811e-08
1.89,0.00031922,1.3944e-08
1.9,0.00023261,6.8568e-09
1.91,0.0001656,3.3069e-09
1.92,0.00011475,1.5642e-09
1.93,7.762e-05,7.2566e-10
1.94,5.1159e-05,3.3017e-10
1.95,3.2852e-05,1.4733e-10
1.96,2.0554e-05,6.4482e-11
1.97,1.2528e-05,2.7678e-11
1.98,7.4382e-06,1.1652e-11
1.99,4.085e-06,4.8112e-12
2,2.3127e-06,1.9483e-12


==> Images/XP-20/PSNR.csv <==
noisy,MFVDM,WP
-26.1326,-1.77815,-2.3493


==> Images/XP-20/SNR.csv <==
noisy,MFVDM,WP
-19.8981,0.420982,0.0312122


==> Images/XP-20/SSIM.csv <==
noisy,MFVDM,WP
0.0015667,0.052712,0.049867


==> Images/XP-20/fsc.csv <==
x,MFVDM,WP
1,0.998583,0.998802
2,0.975302,0.985878
3,0.961189,0.978548
4,0.889923,0.929942
5,0.781444,0.839282
6,0.695974,0.753299
7,0.536158,0.595713
8,0.514172,0.608853
9,0.409273,0.478232
10,0.42169,0.456458
11,0.323142,0.360001
12,0.324079,0.323946
13,0.306284,0.314608
14,0.289542,0.265898
15,0.256355,0.190194
16,0.220104,0.189432
17,0.17669,0.133449
18,0.176491,0.126172
19,0.141337,0.107726
20,0.141078,0.124615
21,0.0587663,0.0791699
22,0.112468,0.0964793
23,0.114082,0.119736
24,0.0595381,0.0708604
25,0.03177,0.0229984
26,0.0307921,-0.00412718
27,0.0356769,0.0414093
28,0.0641843,0.0566675
29,0.0376755,0.0119021
30,0.0118966,0.021801
31,0.0434089,0.0498722
32,0.0494842,0.0261791
33,0.0249871,0.00492941
34,0.0246677,0.0140745
35,0.0314401,0.0250307
36,0.0462373,0.0326599
37,0.0234523,0.0357547
38,0.019829,0.022258
39,0.0142354,0.0193986
40,0.00140061,0.00180419
41,0.00292928,-0.000409368
42,0.0121954,0.0201466
43,0.0144555,0.0176468
44,0.0151641,0.00282651
45,0.0101102,0.000472848
46,0.0234569,0.0115294
47,0.00955931,0.00915128
48,0.00222692,0.00959827
49,0.00392819,0.00987092
50,0.0184476,0.0155116
51,0.000511577,0.00223426
52,-0.00132019,0.0074029
53,-0.0010798,0.00751617
54,0.0075455,0.0118878
55,0.0193345,0.00736389
56,0.0138388,0.0146729
57,-0.00445852,0.0168581
58,0.0020294,0.00791984
59,-0.000176445,0.00932953
60,0.00705116,0.016542
61,-0.00133176,-0.000252835
62,-0.00135532,0.00604867
63,-0.00120876,-0.00122719
64,0.0047078,0.00581678


==> Images/XP-20/fsc_50.csv <==
x,MFVDM,WP
1,0.995352,0.996631
2,0.97821,0.987943
3,0.913123,0.958211
4,0.837402,0.886444
5,0.648305,0.69967
6,0.621178,0.666268
7,0.488698,0.522394
8,0.399831,0.440879
9,0.313893,0.399386
10,0.280389,0.354728
11,0.238847,0.314108
12,0.173342,0.244824
13,0.156679,0.203057
14,0.166492,0.170175
15,0.154625,0.180837
16,0.100342,0.121175
17,0.0779823,0.108881
18,0.0796893,0.138532
19,0.0889516,0.120775
20,0.0812184,0.0832117
21,0.0504216,0.0517196
22,0.0197104,0.0205295
23,0.0312451,0.0167974
24,0.0213647,0.00642401
25,0.00881849,0.00824044


==> Images/XP-20/hist_graph_denoising.csv <==
x,WP
50,0.0109364
49,0.0137788
48,0.016109
47,0.0182049
46,0.0204479
45,0.0230817
44,0.0259998
43,0.0287664
42,0.0309549
41,0.0325161
40,0.0337907
39,0.0351881
38,0.0368194
37,0.0384091
36,0.0395565
35,0.0400548
34,0.03994
33,0.0393394
32,0.0383531
31,0.0370497
30,0.0354986
29,0.0337423
28,0.0318091
27,0.0298157
26,0.0278989
25,0.0260374
24,0.0241031
23,0.02205
22,0.0199241
21,0.0177845
20,0.0157062
19,0.0137879
18,0.0120745
17,0.0105025
16,0.00897612
15,0.00748721
14,0.0061334
13,0.00501337
12,0.00413318
11,0.0034394
10,0.00290606
9,0.00254133
8,0.00234622
7,0.00229806
6,0.00236085
5,0.00252043
4,0.00277253
3,0.00301316
2,0.00299111
1,0.00250895


==> Images/XP-20/hist_nb_remove.csv <==
x,WP
1,861
2,841
3,848
4,822
5,867
6,822
7,824
8,889
9,802
10,882
11,786
12,832
13,862
14,827
15,865
16,837
17,840
18,829
19,803
20,875
21,799
22,774
23,866
24,836
25,783
26,851
27,833
28,811
29,766
30,839
31,793
32,819
33,866
34,834
35,823
36,882
37,849
38,847
39,777
40,769
41,831
42,775
43,787
44,803
45,808
46,814
47,839
48,784
49,806
50,755
51,828
52,788
53,769
54,802
55,818
56,832
57,794
58,788
59,829
60,755
61,780
62,838
63,791
64,795
65,771
66,762
67,802
68,824
69,816
70,810
71,786
72,819
73,804
74,794
75,802
76,795
77,799
78,770
79,791
80,792
81,871
82,810
83,755
84,774
85,800
86,764
87,819
88,793
89,794
90,812
91,752
92,828
93,832
94,769
95,739
96,775
97,797
98,810
99,792
100,797
101,731
102,756
103,739
104,759
105,789
106,730
107,753
108,748
109,765
110,752
111,781
112,737
113,744
114,780
115,782
116,737
117,725
118,728
119,765
120,743
121,728
122,741
123,688
124,735
125,738
126,686
127,711
128,708
129,677
130,702
131,697
132,736
133,675
134,667
135,663
136,682
137,657
138,650
139,658
140,609
141,659
142,602
143,601
144,616
145,618
146,588
147,647
148,583
149,622
150,596
151,581
152,559
153,582
154,565
155,556
156,563
157,565
158,561
159,494
160,536
161,522
162,573
163,520
164,499
165,537
166,542
167,525
168,464
169,505
170,499
171,509
172,471
173,452
174,500
175,494
176,490
177,444
178,472
179,489
180,463
181,473
182,433
183,398
184,407
185,431
186,448
187,455
188,431
189,410
190,437
191,418
192,378
193,364
194,401
195,387
196,414
197,387
198,404
199,398
200,352
201,332
202,369
203,388
204,376
205,345
206,361
207,345
208,324
209,316
210,348
211,322
212,337
213,350
214,312
215,322
216,314
217,329
218,317
219,273
220,286
221,311
222,283
223,272
224,277
225,286
226,301
227,272
228,286
229,292
230,271
231,257
232,272
233,257
234,248
235,263
236,253
237,247
238,236
239,259
240,274
241,216
242,223
243,223
244,251
245,245
246,247
247,244
248,232
249,254
250,231
251,249
252,215
253,229
254,218
255,216
256,197
257,218
258,210
259,217
260,203
261,206
262,218
263,204
264,217
265,221
266,193
267,182
268,172
269,194
270,207
271,190
272,199
273,211
274,169
275,154
276,163
277,165
278,180
279,162
280,187
281,152
282,179
283,160
284,145
285,167
286,165
287,145
288,187
289,149
290,146
291,162
292,141
293,152
294,151
295,168
296,170
297,172
298,157
299,140
300,173
301,147
302,155
303,133
304,165
305,145
306,142
307,155
308,148
309,131
310,133
311,159
312,128
313,148
314,147
315,124
316,127
317,124
318,137
319,130
320,126
321,127
322,132
323,125
324,120
325,138
326,119
327,111
328,121
329,127
330,115
331,120
332,139
333,115
334,102
335,115
336,106
337,111
338,114
339,115
340,120
341,108
342,115
343,119
344,113
345,97
346,85
347,99
348,99
349,114
350,95
351,84
352,87
353,82
354,87
355,105
356,102
357,83
358,98
359,85
360,89
361,96
362,87
363,69
364,85
365,74
366,66
367,78
368,92
369,81
370,79
371,87
372,89
373,80
374,71
375,78
376,93
377,82
378,73
379,94
380,73
381,80
382,72
383,77
384,67
385,84
386,74
387,67
388,84
389,62
390,80
391,86
392,89
393,79
394,70
395,68
396,91
397,72
398,70
399,61
400,67
401,72
402,77
403,55
404,68
405,57
406,65
407,58
408,64
409,67
410,57
411,44
412,49
413,65
414,61
415,62
416,54
417,74
418,58
419,48
420,60
421,54
422,50
423,50
424,51
425,57
426,76
427,53
428,53
429,49
430,56
431,45
432,57
433,48
434,63
435,49
436,54
437,49
438,51
439,45
440,52
441,57
442,53
443,57
444,48
445,50
446,61
447,62
448,39
449,47
450,43
451,62
452,35
453,48
454,54
455,42
456,49
457,36
458,57
459,44
460,41
461,60
462,51
463,34
464,56
465,46
466,41
467,48
468,58
469,35
470,55
471,39
472,39
473,38
474,47
475,43
476,47
477,41
478,39
479,40
480,44
481,43
482,45
483,28
484,47
485,38
486,44
487,42
488,36
489,37
490,44
491,41
492,41
493,39
494,41
495,44
496,36
497,41
498,37
499,27
500,47
501,30
502,37
503,42
504,27
505,32
506,34
507,32
508,41
509,24
510,40
511,43
512,29
513,38
514,43
515,39
516,50
517,33
518,35
519,28
520,48
521,31
522,30
523,33
524,39
525,37
526,53
527,40
528,36
529,40
530,37
531,36
532,35
533,35
534,33
535,46
536,38
537,41
538,39
539,43
540,36
541,36
542,34
543,23
544,38
545,39
546,38
547,38
548,29
549,32
550,28
551,37
552,35
553,36
554,26
555,36
556,38
557,27
558,25
559,41
560,22
561,38
562,34
563,34
564,40
565,34
566,32
567,31
568,43
569,46
570,33
571,36
572,31
573,29
574,27
575,27
576,38
577,27
578,41
579,28
580,26
581,28
582,38
583,26
584,41
585,37
586,37
587,31
588,28
589,38
590,31
591,43
592,35
593,40
594,23
595,38
596,33
597,38
598,30
599,31


==> Images/XP-20/hist_out_of_plane.csv <==
x,MFVDM,WP
0,0.002946809,0.003607673
1,0.003991248,0.00534385
2,0.005191351,0.00742443
3,0.00650585,0.009743237
4,0.00788239,0.01216264
5,0.009264378,0.01454178
6,0.01059793,0.01676128
7,0.01183702,0.0187387
8,0.01294634,0.0204317
9,0.01390207,0.02183184
10,0.01469095,0.02295149
11,0.01530859,0.02380887
12,0.01575757,0.02441647
13,0.01604579,0.02477701
14,0.01618508,0.02488774
15,0.01619009,0.02474972
16,0.0160771,0.0243772
17,0.01586308,0.02380066
18,0.01556454,0.02306183
19,0.01519663,0.0222054
20,0.0147728,0.02127122
21,0.01430471,0.02029052
22,0.01380286,0.01928596
23,0.01327717,0.01827326
24,0.01273736,0.01726276
25,0.0121929,0.01626047
26,0.01165255,0.01526934
27,0.01112376,0.01429181
28,0.0106121,0.01333224
29,0.01012135,0.01239906
30,0.009653795,0.01150431
31,0.009210736,0.01066188
32,0.008793134,0.009882867
33,0.008401796,0.009173646
34,0.008037545,0.008534391
35,0.007701147,0.007960722
36,0.007393126,0.007446157
37,0.007113679,0.006985177
38,0.006862591,0.006574997
39,0.006639154,0.006215181
40,0.006442173,0.005905284
41,0.006270024,0.005641851
42,0.006120736,0.005417312
43,0.005992155,0.005221439
44,0.005882155,0.00504527
45,0.005788746,0.004884579
46,0.005710147,0.004739625
47,0.00564487,0.004612616
48,0.005591641,0.004504439
49,0.00554934,0.004413431
50,0.005516778,0.004335968
51,0.005492648,0.004267644
52,0.0054753,0.004203982
53,0.005462877,0.004141103
54,0.005453323,0.004076266
55,0.005444686,0.004008555
56,0.005435443,0.003938059
57,0.00542474,0.003865412
58,0.005412558,0.003791651
59,0.005399671,0.003719675
60,0.005387376,0.003654565
61,0.005376961,0.003601806
62,0.005369303,0.003563913
63,0.005364445,0.003538205
64,0.005361509,0.003517877
65,0.005358888,0.003495986
66,0.005354725,0.003469399
67,0.00534743,0.003440015
68,0.005336134,0.003412883
69,0.005320877,0.003393154
70,0.005302439,0.003383661
71,0.005281989,0.003384029
72,0.00526065,0.003391017
73,0.005239215,0.003399422
74,0.005218134,0.003403581
75,0.0051976,0.003398838
76,0.005177794,0.003383211
77,0.00515899,0.00335819
78,0.005141465,0.003328736
79,0.005125388,0.003302148
80,0.005110572,0.003285992
81,0.005096325,0.003285368
82,0.005081429,0.003300799
83,0.005064305,0.003327745
84,0.005043319,0.003357995
85,0.005017165,0.003382464
86,0.004985355,0.003393755
87,0.004948406,0.003387819
88,0.004907936,0.003363684
89,0.004866378,0.003322199
90,0.004826404,0.003264797
91,0.004790217,0.003193892
92,0.004759001,0.003114432
93,0.004732674,0.00303483
94,0.004710004,0.002965394
95,0.004689075,0.002914537
96,0.004667937,0.002885441
97,0.004645213,0.002875206
98,0.004620415,0.00287746
99,0.004593972,0.002885883
100,0.004566998,0.00289657
101,0.00454089,0.002908809
102,0.004516982,0.002924245
103,0.004496176,0.002945231
104,0.004478803,0.002973065
105,0.004464539,0.003006098
106,0.004452433,0.003039425
107,0.004441113,0.003066304
108,0.004429092,0.003081095
109,0.004415042,0.003081892
110,0.004398109,0.003070987
111,0.004378018,0.003053068
112,0.004355085,0.003032688
113,0.004330043,0.003012159
114,0.004303869,0.002991193
115,0.00427754,0.002968281
116,0.004251882,0.002942614
117,0.004227333,0.002915679
118,0.004203756,0.002890628
119,0.004180446,0.002870174
120,0.004156269,0.002854076
121,0.004129936,0.002838422
122,0.004100375,0.002817521
123,0.004067059,0.002787182
124,0.004030095,0.002746949
125,0.003989995,0.002700219
126,0.003947324,0.002652202
127,0.003902397,0.002606616
128,0.003855109,0.002563533
129,0.003805024,0.002519172
130,0.003751707,0.002468488
131,0.003695048,0.002408474
132,0.003635435,0.002340676
133,0.003573738,0.002270853
134,0.003511035,0.002206317
135,0.003448355,0.002152522
136,0.003386456,0.002110859
137,0.003325783,0.002078317
138,0.003266508,0.002048981
139,0.003208552,0.002016833
140,0.003151593,0.001978095
141,0.003094995,0.001932821
142,0.003037777,0.001884315
143,0.002978785,0.001837285
144,0.002916902,0.001794883
145,0.002851378,0.001756863
146,0.00278213,0.001719335
147,0.002709743,0.001677155
148,0.002635319,0.00162706
149,0.002560119,0.001569915
150,0.002485137,0.001510147
151,0.002410809,0.001452723
152,0.002336897,0.00139999
153,0.00226264,0.00135029
154,0.002187122,0.001299698
155,0.002109659,0.001244905
156,0.002030067,0.001185566
157,0.001948736,0.001124511
158,0.001866488,0.001065844
159,0.001784202,0.001012525
160,0.001702532,0.0009648401
161,0.00162167,0.000920608
162,0.001541366,0.0008765266
163,0.001461073,0.0008299082
164,0.001380218,0.0007796763
165,0.001298433,0.0007264248
166,0.001215649,0.0006717546
167,0.001132128,0.0006175712
168,0.001048314,0.0005654462
169,0.000964655,0.0005164957
170,0.0008814704,0.0004710804
171,0.0007988493,0.0004285574
172,0.0007167208,0.0003872495
173,0.0006349889,0.0003448762
174,0.0005538163,0.0002996302
175,0.00047379,0.0002512353
176,0.0003960708,0.0002013597
177,0.0003223128,0.0001530151
178,0.0002543942,0.0001094983
179,0.0001940912,7.337937e-05
180,0.0001427088,4.580022e-05


==> Images/XP-20/hist_snr.csv <==
x,MFVDM,WP
-1,0.010473,0.05949
-0.99,0.010721,0.060967
-0.98,0.010963,0.062492
-0.97,0.011212,0.064093
-0.96,0.011481,0.065794
-0.95,0.011782,0.067604
-0.94,0.012132,0.06953
-0.93,0.012547,0.071572
-0.92,0.01304,0.07373
-0.91,0.013621,0.075989
-0.9,0.014302,0.078332
-0.89,0.015089,0.080744
-0.88,0.015986,0.083202
-0.87,0.016993,0.085691
-0.86,0.01811,0.088198
-0.85,0.019331,0.090719
-0.84,0.020654,0.093237
-0.83,0.022071,0.095759
-0.82,0.023579,0.098285
-0.81,0.025176,0.10084
-0.8,0.026856,0.10342
-0.79,0.02862,0.10607
-0.78,0.03047,0.10883
-0.77,0.032408,0.11172
-0.76,0.034439,0.11481
-0.75,0.036567,0.11814
-0.74,0.038795,0.12176
-0.73,0.041125,0.12575
-0.72,0.043561,0.13017
-0.71,0.0461,0.13507
-0.7,0.048737,0.14053
-0.69,0.051468,0.14661
-0.68,0.054288,0.15335
-0.67,0.057189,0.16078
-0.66,0.060164,0.16894
-0.65,0.06321,0.17785
-0.64,0.066325,0.1875
-0.63,0.069513,0.19788
-0.62,0.072784,0.20896
-0.61,0.076142,0.22071
-0.6,0.079608,0.23308
-0.59,0.083196,0.24601
-0.58,0.086925,0.25944
-0.57,0.090814,0.27334
-0.56,0.094882,0.28764
-0.55,0.099142,0.30229
-0.54,0.10361,0.31726
-0.53,0.1083,0.33252
-0.52,0.11321,0.34807
-0.51,0.11835,0.3639
-0.5,0.12374,0.38
-0.49,0.12937,0.39639
-0.48,0.13525,0.41309
-0.47,0.14139,0.43011
-0.46,0.14779,0.44749
-0.45,0.15446,0.46521
-0.44,0.16141,0.4833
-0.43,0.16862,0.50175
-0.42,0.17609,0.52059
-0.41,0.1838,0.53978
-0.4,0.19172,0.55932
-0.39,0.19981,0.57921
-0.38,0.20803,0.59943
-0.37,0.21631,0.61995
-0.36,0.2246,0.64078
-0.35,0.23284,0.66189
-0.34,0.24095,0.68329
-0.33,0.24889,0.70497
-0.32,0.2566,0.72695
-0.31,0.26405,0.74921
-0.3,0.27123,0.7718
-0.29,0.27811,0.79468
-0.28,0.28472,0.81788
-0.27,0.29108,0.84136
-0.26,0.29724,0.86511
-0.25,0.30324,0.88907
-0.24,0.30916,0.91316
-0.23,0.31506,0.93729
-0.22,0.32103,0.96132
-0.21,0.32715,0.9851
-0.2,0.33351,1.0084
-0.19,0.34017,1.0311
-0.18,0.34723,1.0529
-0.17,0.35473,1.0736
-0.16,0.36274,1.0929
-0.15,0.37128,1.1107
-0.14,0.38037,1.1266
-0.13,0.39,1.1405
-0.12,0.40013,1.1523
-0.11,0.41072,1.1617
-0.1,0.42167,1.1689
-0.09,0.43291,1.1736
-0.08,0.44433,1.1759
-0.07,0.45581,1.1758
-0.06,0.46725,1.1735
-0.05,0.47857,1.1691
-0.04,0.48968,1.1627
-0.03,0.50053,1.1545
-0.02,0.51106,1.1446
-0.01,0.52129,1.1333
0,0.53121,1.1208
0.01,0.54087,1.1073
0.02,0.55031,1.0928
0.03,0.55958,1.0777
0.04,0.56875,1.062
0.05,0.57787,1.0459
0.06,0.58701,1.0295
0.07,0.59619,1.0129
0.08,0.60547,0.99628
0.09,0.61485,0.97959
0.1,0.62435,0.96289
0.11,0.63396,0.94621
0.12,0.64368,0.92954
0.13,0.6535,0.91285
0.14,0.6634,0.89612
0.15,0.67337,0.87927
0.16,0.68339,0.86228
0.17,0.69345,0.8451
0.18,0.70353,0.8277
0.19,0.71364,0.81003
0.2,0.72377,0.79209
0.21,0.7339,0.77391
0.22,0.74403,0.7555
0.23,0.75415,0.73692
0.24,0.76424,0.7182
0.25,0.77427,0.69946
0.26,0.7842,0.68075
0.27,0.79399,0.66219
0.28,0.80359,0.64384
0.29,0.81293,0.6258
0.3,0.82194,0.60813
0.31,0.83054,0.59091
0.32,0.83867,0.57417
0.33,0.84626,0.55794
0.34,0.85325,0.54227
0.35,0.85957,0.52715
0.36,0.86521,0.51259
0.37,0.87012,0.49858
0.38,0.8743,0.48511
0.39,0.87773,0.47214
0.4,0.88043,0.45967
0.41,0.8824,0.44765
0.42,0.88367,0.43606
0.43,0.88424,0.42486
0.44,0.88412,0.41401
0.45,0.88334,0.40347
0.46,0.8819,0.39321
0.47,0.87982,0.38318
0.48,0.8771,0.37335
0.49,0.87377,0.3637
0.5,0.86984,0.35419
0.51,0.86537,0.34479
0.52,0.8604,0.33552
0.53,0.85499,0.32634
0.54,0.84923,0.31728
0.55,0.84318,0.30833
0.56,0.83693,0.29952
0.57,0.83057,0.29089
0.58,0.82418,0.28245
0.59,0.81782,0.27425
0.6,0.81154,0.26632
0.61,0.80538,0.25867
0.62,0.79935,0.25136
0.63,0.79346,0.24441
0.64,0.78768,0.23782
0.65,0.78199,0.23162
0.66,0.77634,0.22579
0.67,0.7707,0.22035
0.68,0.76501,0.21527
0.69,0.75922,0.21054
0.7,0.75328,0.20613
0.71,0.74716,0.20202
0.72,0.74079,0.19815
0.73,0.73415,0.19452
0.74,0.72719,0.19105
0.75,0.71988,0.18772
0.76,0.71218,0.18449
0.77,0.70407,0.1813
0.78,0.69553,0.17812
0.79,0.68654,0.1749
0.8,0.6771,0.17161
0.81,0.66721,0.16822
0.82,0.65688,0.1647
0.83,0.64613,0.16101
0.84,0.63498,0.15717
0.85,0.62347,0.15315
0.86,0.61164,0.14899
0.87,0.59951,0.14468
0.88,0.58714,0.14025
0.89,0.57455,0.13574
0.9,0.56179,0.13119
0.91,0.54888,0.12665
0.92,0.53586,0.12217
0.93,0.52276,0.11778
0.94,0.50958,0.11354
0.95,0.49635,0.10949
0.96,0.48307,0.10566
0.97,0.46977,0.10208
0.98,0.45643,0.098754
0.99,0.44307,0.095691
1,0.42969,0.092898
1.01,0.41631,0.090356
1.02,0.40295,0.08805
1.03,0.38961,0.085966
1.04,0.37634,0.084076
1.05,0.36317,0.082367
1.06,0.35015,0.080815
1.07,0.33733,0.079399
1.08,0.32475,0.078114
1.09,0.31247,0.076942
1.1,0.30054,0.075877
1.11,0.28899,0.074914
1.12,0.27788,0.074049
1.13,0.2672,0.073276
1.14,0.25697,0.072594
1.15,0.2472,0.071987
1.16,0.23786,0.071445
1.17,0.22893,0.070957
1.18,0.22037,0.070501
1.19,0.21215,0.070058
1.2,0.20422,0.069594
1.21,0.19653,0.069093
1.22,0.18904,0.068519
1.23,0.18171,0.067856
1.24,0.17451,0.067076
1.25,0.16742,0.066165
1.26,0.1604,0.065105
1.27,0.15345,0.063894
1.28,0.14657,0.062522
1.29,0.13976,0.060998
1.3,0.13303,0.059327
1.31,0.12639,0.05752
1.32,0.11988,0.055595
1.33,0.1135,0.053568
1.34,0.10728,0.05146
1.35,0.10124,0.049289
1.36,0.095409,0.047081
1.37,0.089791,0.044852
1.38,0.084402,0.042619
1.39,0.07925,0.040399
1.4,0.074336,0.038206
1.41,0.069661,0.036056
1.42,0.065215,0.033955
1.43,0.060998,0.031915
1.44,0.056995,0.029939
1.45,0.053197,0.028037
1.46,0.049593,0.026207
1.47,0.046174,0.024451
1.48,0.042931,0.02277
1.49,0.039856,0.021163
1.5,0.036943,0.019625
1.51,0.034188,0.018157
1.52,0.031588,0.016757
1.53,0.02914,0.015422
1.54,0.026841,0.014147
1.55,0.02469,0.012932
1.56,0.022685,0.011773
1.57,0.020826,0.010671
1.58,0.019107,0.0096253
1.59,0.017526,0.0086309
1.6,0.016076,0.0076967
1.61,0.014752,0.0068216
1.62,0.013549,0.0060049
1.63,0.012455,0.0052484
1.64,0.011464,0.0045518
1.65,0.010564,0.0039156
1.66,0.0097438,0.0033397
1.67,0.0089952,0.0028222
1.68,0.0083075,0.0023619
1.69,0.0076731,0.0019581
1.7,0.007085,0.0016097
1.71,0.0065357,0.0013099
1.72,0.00602,0.0010549
1.73,0.0055355,0.00083945
1.74,0.0050792,0.000662
1.75,0.0046493,0.00051639
1.76,0.0042442,0.00039729
1.77,0.0038636,0.00030321
1.78,0.0035079,0.0002288
1.79,0.0031752,0.0001696
1.8,0.0028664,0.0001242
1.81,0.0025805,9.069e-05
1.82,0.0023166,6.5434e-05
1.83,0.0020734,4.6649e-05
1.84,0.0018496,3.2859e-05
1.85,0.0016446,2.2868e-05
1.86,0.0014566,1.4497e-05
1.87,0.0012847,9.9036e-06
1.88,0.0011277,6.6816e-06
1.89,0.00098445,4.4518e-06
1.9,0.00085375,2.9292e-06
1.91,0.00073484,1.9034e-06
1.92,0.00062762,1.2215e-06
1.93,0.00053163,7.7411e-07
1.94,0.00044598,4.8449e-07
1.95,0.00037025,2.9945e-07
1.96,0.00030397,1.8279e-07
1.97,0.00024652,1.1018e-07
1.98,0.00019733,6.5593e-08
1.99,0.00015595,3.8563e-08
2,0.00012163,2.2389e-08

